Fundamental Mass-Spin-Morphology Relation of Spiral Galaxies

This work present high-precision measurements of the specific baryon angular momentum jb, contained in stars, atomic gas, and molecular gas, out to ~10 scale radii, in 16 nearby spiral galaxies of the THINGS sample. The accuracy of these measurements improves on existing studies by an order of magnitude, leading to the discovery of a strong correlation between the baryon mass Mb, jb, and the bulge mass fraction B/T, fitted by B/T=-(0.34+-0.03)*log(jb/Mb/[1e-7 kpc km/s/Msun])-(0.04+-0.01) on the full sample range of B/T=0.00-0.32 and Mb/Msun=1e9-1e11. The corresponding relation for the stellar quantities Ms and js is identical within the uncertainties. These M-j-B/T relations likely originate from the proportionality between j/M and the surface density of the disk that dictates its stability against (pseudo-)bulge formation. Using a CDM model, we can approximately explain classical scaling relations, such as the fundamental plane of spiral galaxies, the Tully-Fisher relation, and the mass-size relation, in terms of the M-j-B/T relation. These results advocate the use of mass and angular momentum as the most fundamental quantities of spiral galaxies.

==> eq_2D_correlation.txt <==
$0.84$, $0.54$, and $0.03$\!\!

==> eq_fit_bt_from_M_and_j_chi2_star.txt <==
$1.0\!\!$

==> eq_fit_bt_from_M_and_j_correlation_star.txt <==
$0.95\!\!$

==> eq_fit_bt_from_jM_inline_star.txt <==
$\bt=-(0.30\pm0.03)\lg (\jb\Mb^{-1}/[\rm10^{-7}kpc\,km\,s^{-1}\,\msun^{-1}])-(0.01\pm0.01)$\!\!

==> eq_fit_j_from_M_alpha.txt <==
0.90\pm0.18

==> eq_fit_j_from_M_alpha_star.txt <==
0.80\pm0.14

==> eq_fit_j_from_M_k.txt <==
0.42\pm0.11

==> eq_fit_j_from_M_k_star.txt <==
0.47\pm0.08
